Statistical process discovery

Stochastic process discovery is concerned with deriving a model capable of reproducing the stochastic character of observed executions of a given process, stored in a log. This leads to an optimisation problem in which the model's parameter space is searched for, driven by the resemblance between the log's and the model's stochastic languages. The bottleneck of such optimisation problem lay in the determination of the model's stochastic language which existing approaches deal with through, hardly scalable, exact computation approaches. In this paper we introduce a novel framework in which we combine a simulation-based Bayesian parameter inference scheme, used to search for the ``optimal'' instance of a stochastic model, with an expressive statistical model checking engine, used (during inference) to approximate the language of the considered model's instance. Because of its simulation-based nature, the payoff is that, the runtime for discovering of the optimal instance of a model can be easily traded in for accuracy, hence allowing to treat large models which would result in a prohibitive runtime with non-simulation based alternatives. We validate our approach on several popular event logs concerning real-life systems.

==> results/BPIC13_closed.txt <==
/usr/bin/python3.9 /home/pierre/Documents/Travail/pm4pierro/main.py 
rl_data/BPIC13_closed.xes with inductive
parsing log, completed traces :: 100%|██████████| 1487/1487 [00:00<00:00, 4145.91it/s]
100%|██████████| 20/20 [29:36<00:00, 88.82s/it] 
# level 0.99 | width 0.1 #
	 Average/Max/Min Number of Runs: 4107.2 - 29712 - 1435
	 Average/Max/Min EMD between the unfolding language and the simulation language of the net: 0.009889706857108743 - 0.02429448357057187 - 0.0008284245481145013
	 Average/Max/Min Execution Time: 0.2512159824371338 - 0.6817903518676758 - 0.17373013496398926
# level 0.99 | width 0.05 #
	 Average/Max/Min Number of Runs: 12742.35 - 112775 - 1806
	 Average/Max/Min EMD between the unfolding language and the simulation language of the net: 0.00490905125296875 - 0.010098166026857144 - 0.0010255046505142857
	 Average/Max/Min Execution Time: 0.390432870388031 - 2.0371556282043457 - 0.1737663745880127
# level 0.99 | width 0.01 #
	 Average/Max/Min Number of Runs: 234969.3 - 2001054 - 4817
	 Average/Max/Min EMD between the unfolding language and the simulation language of the net: 0.0014818107939402053 - 0.0033512029901715365 - 0.0005402415438287871
	 Average/Max/Min Execution Time: 3.687073493003845 - 32.81387972831726 - 0.2653470039367676
# level 0.99 | width 0.005 #
	 Average/Max/Min Number of Runs: 630905.8 - 2001806 - 8943
	 Average/Max/Min EMD between the unfolding language and the simulation language of the net: 0.0007903387458202211 - 0.0019636423210858222 - 0.00027053336725725065
	 Average/Max/Min Execution Time: 9.066870939731597 - 32.91887164115906 - 0.32297730445861816
# level 0.99 | width 0.001 #
	 Average/Max/Min Number of Runs: 1679107.3 - 2002386 - 237848
	 Average/Max/Min EMD between the unfolding language and the simulation language of the net: 0.0004145867968315906 - 0.0028537258361718615 - 4.11868976572507e-05
	 Average/Max/Min Execution Time: 22.717139375209808 - 33.9971981048584 - 2.8670873641967773
# level 0.99 | width 0.0005 #
	 Average/Max/Min Number of Runs: 1932717.55 - 2002377 - 886556
	 Average/Max/Min EMD between the unfolding language and the simulation language of the net: 0.00041240000834015105 - 0.0011488642791430733 - 4.3341651543180706e-05
	 Average/Max/Min Execution Time: 25.94947646856308 - 33.52167272567749 - 10.313745260238647
# level 0.99 | width 0.0001 #
	 Average/Max/Min Number of Runs: 2001164.1 - 2002655 - 2000108
	 Average/Max/Min EMD between the unfolding language and the simulation language of the net: 0.0003955439968830298 - 0.0013867982161718604 - 4.633332708582214e-05
	 Average/Max/Min Execution Time: 26.656067609786987 - 33.45562982559204 - 21.05566906929016

Process finished with exit code 0

==> results/BPIC13_open.txt <==
/usr/bin/python3.9 /home/pierre/Documents/Travail/pm4pierro/main.py 
rl_data/BPIC13_open.xes with inductive
parsing log, completed traces :: 100%|██████████| 819/819 [00:00<00:00, 7264.98it/s]
100%|██████████| 20/20 [24:32<00:00, 73.61s/it]
# level 0.99 | width 0.1 #
	 Average/Max/Min Number of Runs: 2818.2 - 7023 - 1435
	 Average/Max/Min EMD between the unfolding language and the simulation language of the net: 0.02501850167505034 - 0.06401253268700047 - 0.007516479309000224
	 Average/Max/Min Execution Time: 0.20143311023712157 - 0.33048510551452637 - 0.13817763328552246
# level 0.99 | width 0.05 #
	 Average/Max/Min Number of Runs: 9037.75 - 27053 - 2864
	 Average/Max/Min EMD between the unfolding language and the simulation language of the net: 0.013015987494000375 - 0.02222293321200089 - 0.006385834564000671
	 Average/Max/Min Execution Time: 0.2665115475654602 - 0.6537251472473145 - 0.18155503273010254
# level 0.99 | width 0.01 #
	 Average/Max/Min Number of Runs: 188285.8 - 663229 - 53082
	 Average/Max/Min EMD between the unfolding language and the simulation language of the net: 0.0027572357101503836 - 0.00424689554800089 - 0.0014530449550002223
	 Average/Max/Min Execution Time: 2.3523042798042297 - 12.333884954452515 - 0.6837425231933594
# level 0.99 | width 0.005 #
	 Average/Max/Min Number of Runs: 716133.05 - 2001195 - 212830
	 Average/Max/Min EMD between the unfolding language and the simulation language of the net: 0.001586780327350383 - 0.0029274748180004454 - 0.0009426551300005551
	 Average/Max/Min Execution Time: 8.254853308200836 - 36.476468086242676 - 2.1148171424865723
# level 0.99 | width 0.001 #
	 Average/Max/Min Number of Runs: 2001361.4 - 2003027 - 2000025
	 Average/Max/Min EMD between the unfolding language and the simulation language of the net: 0.0008763385590503334 - 0.002679758282000556 - 0.00029044958600000007
	 Average/Max/Min Execution Time: 20.847020387649536 - 35.73006081581116 - 13.17811632156372
# level 0.99 | width 0.0005 #
	 Average/Max/Min Number of Runs: 2001751.95 - 2003986 - 2000141
	 Average/Max/Min EMD between the unfolding language and the simulation language of the net: 0.0007617174212003665 - 0.001433232062000445 - 0.0001844404520002221
	 Average/Max/Min Execution Time: 20.83754966259003 - 35.82014203071594 - 13.023069620132446
# level 0.99 | width 0.0001 #
	 Average/Max/Min Number of Runs: 2001499.3 - 2003598 - 2000132
	 Average/Max/Min EMD between the unfolding language and the simulation language of the net: 0.0007481926895503665 - 0.0014248344320005556 - 0.0002698047480007772
	 Average/Max/Min Execution Time: 20.792160856723786 - 34.999324560165405 - 13.06800889968872

Process finished with exit code 0

==> results/BPIC17_offerlog.txt <==
/usr/bin/python3.9 /home/pierre/Documents/Travail/pm4pierro/main.py 
rl_data/BPIC17_offerlog.xes with inductive
parsing log, completed traces :: 100%|██████████| 42995/42995 [00:08<00:00, 5096.15it/s]
100%|██████████| 20/20 [06:47<00:00, 20.36s/it]
# level 0.99 | width 0.1 #
	 Average/Max/Min Number of Runs: 8832.1 - 10828 - 6462
	 Average/Max/Min EMD between the unfolding language and the simulation language of the net: 0.0043531034674201005 - 0.0079195194834 - 0.002574698511600133
	 Average/Max/Min Execution Time: 0.14630401134490967 - 0.17742252349853516 - 0.11746835708618164
# level 0.99 | width 0.05 #
	 Average/Max/Min Number of Runs: 9112.3 - 11018 - 5125
	 Average/Max/Min EMD between the unfolding language and the simulation language of the net: 0.004758611721180098 - 0.010342653369600137 - 0.001974766241400133
	 Average/Max/Min Execution Time: 0.1463779091835022 - 0.18498992919921875 - 0.11992454528808594
# level 0.99 | width 0.01 #
	 Average/Max/Min Number of Runs: 69587.15 - 248737 - 34896
	 Average/Max/Min EMD between the unfolding language and the simulation language of the net: 0.0016819727983501 - 0.002407917498600267 - 0.0005304832956
	 Average/Max/Min Execution Time: 0.3168705701828003 - 0.794933557510376 - 0.21291685104370117
# level 0.99 | width 0.005 #
	 Average/Max/Min Number of Runs: 265608.85 - 974303 - 127730
	 Average/Max/Min EMD between the unfolding language and the simulation language of the net: 0.0008476351389301032 - 0.0012760665312000665 - 0.0004183667382001333
	 Average/Max/Min Execution Time: 0.916558814048767 - 2.6927309036254883 - 0.5119256973266602
# level 0.99 | width 0.001 #
	 Average/Max/Min Number of Runs: 2004929.2 - 2010052 - 2000060
	 Average/Max/Min EMD between the unfolding language and the simulation language of the net: 0.0003362975792701033 - 0.0005930833494 - 0.00016989996000006663
	 Average/Max/Min Execution Time: 6.252548968791961 - 7.076224327087402 - 5.449811220169067
# level 0.99 | width 0.0005 #
	 Average/Max/Min Number of Runs: 2004590.2 - 2011439 - 2000030
	 Average/Max/Min EMD between the unfolding language and the simulation language of the net: 0.0003099942240601032 - 0.0004885835064000665 - 0.0001365500388000666
	 Average/Max/Min Execution Time: 6.20643402338028 - 6.777440786361694 - 5.449896574020386
# level 0.99 | width 0.0001 #
	 Average/Max/Min Number of Runs: 2005173.8 - 2010841 - 2001222
	 Average/Max/Min EMD between the unfolding language and the simulation language of the net: 0.0002847575477100999 - 0.000615133614 - 0.00014043328500013322
	 Average/Max/Min Execution Time: 6.378712618350983 - 8.341570854187012 - 5.463229656219482

Process finished with exit code 0

==> results/BPIC20_dd.txt <==
/usr/bin/python3.9 /home/pierre/Documents/Travail/pm4pierro/main.py 
rl_data/BPIC20_dd.xes with inductive
parsing log, completed traces :: 100%|██████████| 10500/10500 [00:01<00:00, 6610.37it/s]
100%|██████████| 20/20 [18:29<00:00, 55.49s/it]
# level 0.99 | width 0.1 #
	 Average/Max/Min Number of Runs: 5286.4 - 30441 - 1588
	 Average/Max/Min EMD between the unfolding language and the simulation language of the net: 0.0037710862006002667 - 0.01788830093300068 - 6.276669000044409e-05
	 Average/Max/Min Execution Time: 0.21636821031570436 - 0.5844049453735352 - 0.13924479484558105
# level 0.99 | width 0.05 #
	 Average/Max/Min Number of Runs: 12187.85 - 120113 - 1647
	 Average/Max/Min EMD between the unfolding language and the simulation language of the net: 0.0035857417457502727 - 0.014744335187000223 - 0.000196666765
	 Average/Max/Min Execution Time: 0.30118159055709837 - 1.7395586967468262 - 0.13962268829345703
# level 0.99 | width 0.01 #
	 Average/Max/Min Number of Runs: 211220.15 - 2001366 - 2514
	 Average/Max/Min EMD between the unfolding language and the simulation language of the net: 0.0012766364392002667 - 0.003561933767000222 - 0.00017200008600000002
	 Average/Max/Min Execution Time: 3.042574775218964 - 29.006216049194336 - 0.1480731964111328
# level 0.99 | width 0.005 #
	 Average/Max/Min Number of Runs: 285914.55 - 2001409 - 2214
	 Average/Max/Min EMD between the unfolding language and the simulation language of the net: 0.000751015580450261 - 0.002599333877000446 - 3.066667e-05
	 Average/Max/Min Execution Time: 3.870491993427277 - 29.185256958007812 - 0.19810128211975098
# level 0.99 | width 0.001 #
	 Average/Max/Min Number of Runs: 1157239.2 - 2003584 - 14338
	 Average/Max/Min EMD between the unfolding language and the simulation language of the net: 0.0001941834173502554 - 0.0012925343820006671 - 1.2983337000111023e-05
	 Average/Max/Min Execution Time: 12.3719606757164 - 30.321724891662598 - 0.2720789909362793
# level 0.99 | width 0.0005 #
	 Average/Max/Min Number of Runs: 1642580.35 - 2003399 - 51319
	 Average/Max/Min EMD between the unfolding language and the simulation language of the net: 0.00023312448525026648 - 0.0019315817770006673 - 5.6666670001110215e-06
	 Average/Max/Min Execution Time: 16.56573956012726 - 30.671438455581665 - 0.4238319396972656
# level 0.99 | width 0.0001 #
	 Average/Max/Min Number of Runs: 1945453.7 - 2002914 - 875905
	 Average/Max/Min EMD between the unfolding language and the simulation language of the net: 0.00017109691075027208 - 0.0009145802950006668 - 1.2333336000666142e-05
	 Average/Max/Min Execution Time: 18.988762581348418 - 28.22033953666687 - 5.017748117446899

Process finished with exit code 0

==> results/BPIC20_rfp.txt <==
/usr/bin/python3.9 /home/pierre/Documents/Travail/pm4pierro/main.py 
rl_data/BPIC20_rfp.xes with inductive
parsing log, completed traces :: 100%|██████████| 6886/6886 [00:01<00:00, 6799.77it/s]
100%|██████████| 20/20 [20:37<00:00, 61.87s/it]
# level 0.99 | width 0.1 #
	 Average/Max/Min Number of Runs: 3562.1 - 10785 - 1744
	 Average/Max/Min EMD between the unfolding language and the simulation language of the net: 0.005265993739650239 - 0.024390750000000332 - 4.650000000022206e-05
	 Average/Max/Min Execution Time: 0.19258296489715576 - 0.37266039848327637 - 0.1348705291748047
# level 0.99 | width 0.05 #
	 Average/Max/Min Number of Runs: 7133.8 - 53991 - 1347
	 Average/Max/Min EMD between the unfolding language and the simulation language of the net: 0.004175109927500239 - 0.01593424954 - 4.650000000022206e-05
	 Average/Max/Min Execution Time: 0.2817143082618713 - 1.1360070705413818 - 0.15119051933288574
# level 0.99 | width 0.01 #
	 Average/Max/Min Number of Runs: 115083.6 - 1093315 - 2095
	 Average/Max/Min EMD between the unfolding language and the simulation language of the net: 0.0010756589718502276 - 0.003096950013 - 4.650000000022206e-05
	 Average/Max/Min Execution Time: 1.9752246975898742 - 18.541255474090576 - 0.1595621109008789
# level 0.99 | width 0.005 #
	 Average/Max/Min Number of Runs: 308268.1 - 2001776 - 4088
	 Average/Max/Min EMD between the unfolding language and the simulation language of the net: 0.0008186070536002276 - 0.002285199995000333 - 4.650000000022206e-05
	 Average/Max/Min Execution Time: 5.26789653301239 - 37.78518629074097 - 0.16223692893981934
# level 0.99 | width 0.001 #
	 Average/Max/Min Number of Runs: 1036795.0 - 2003220 - 27479
	 Average/Max/Min EMD between the unfolding language and the simulation language of the net: 0.0003774189415002554 - 0.003535661861000777 - 4.650000000022206e-05
	 Average/Max/Min Execution Time: 13.84017562866211 - 37.99506616592407 - 0.39732980728149414
# level 0.99 | width 0.0005 #
	 Average/Max/Min Number of Runs: 1324596.6 - 2002560 - 53575
	 Average/Max/Min EMD between the unfolding language and the simulation language of the net: 0.0002440437111502221 - 0.0007579834970003331 - 2.0166669000222044e-05
	 Average/Max/Min Execution Time: 17.181645727157594 - 37.026559352874756 - 0.6733334064483643
# level 0.99 | width 0.0001 #
	 Average/Max/Min Number of Runs: 1872223.65 - 2003386 - 830891
	 Average/Max/Min EMD between the unfolding language and the simulation language of the net: 0.0002872772752502387 - 0.002227678677000777 - 9.750000000222044e-06
	 Average/Max/Min Execution Time: 22.80306907892227 - 37.73283243179321 - 7.396341562271118

Process finished with exit code 0

==> results/abc.txt <==
BPIC13_closed.xes with inductive
    particle: 100
    threshold: [0.6, 0.5, 0.4, 0.3, 0.2]
    rEMD: 0.13283331036737264
    Computation time: 643.5033481121063seconds (njob:1)
##################################################
BPIC13_closed.xes with inductive
	particle: 100
	thresholds: [0.6, 0.5, 0.4, 0.3, 0.2]
	emd: 0.12628464537720002
	Computation time: 246.71568417549133 seconds (njob:15)
##################################################
BPIC13_open.xes with inductive
	particle: 100
	thresholds: [0.6, 0.5, 0.4, 0.3, 0.2]
	emd: 0.22334721238499997
	Computation time: 351.8230559825897 seconds (njob:15)
##################################################
BPIC13_open.xes with inductive
	particle: 100
	threshold: [0.6, 0.5, 0.4, 0.3, 0.2]
	rEMD: 0.16288113479600022
	Computation time: 2402.43607711792seconds (njob:1)
##################################################
BPIC17_offerlog.xes with inductive
	particle: 100
	thresholds: [0.2, 0.15, 0.1]
	emd: 0.10396753846379998
	Computation time: 208.6185119152069 seconds (njob:15)
##################################################
BPIC17_offerlog.xes with inductive
	particle: 100
	threshold: [0.2, 0.15, 0.1]
	rEMD: 0.08913461990700006
	Computation time: 848.139651298523seconds (njob:1)
##################################################
rl_data/BPIC17_offerlog.xes with inductive
	particle: 500
	threshold: [0.2, 0.15, 0.1]
	rEMD: 0.05324676624540007
	Computation time: 3950.159200668335seconds (njob:1)
##################################################
BPIC20_dd.xes with inductive
	particle: 100
	thresholds: [0.98, 0.96, 0.94, 0.92, 0.9, 0.88, 0.86, 0.84, 0.82, 0.8]
	emd: 0.6705186147630008
	Computation time: 826.6989152431488 seconds (njob:1)
##################################################
BPIC20_dd.xes with inductive
	particle: 100
	thresholds: [0.98, 0.96, 0.94, 0.92, 0.9, 0.88, 0.86, 0.84, 0.82, 0.8, 0.75, 0.7, 0.65]
	emd: 0.6212710743100005
	Computation time: 1125.8740708827972 seconds (njob:1)
##################################################
BPIC20_rfp.xes with inductive
	particle: 100
	thresholds: [0.98, 0.96, 0.94, 0.92, 0.9, 0.88, 0.86, 0.84, 0.82, 0.8, 0.75, 0.7, 0.65]
	emd: 0.6227588865910005
	Computation time: 2120.8597445487976 seconds (njob:1)
##################################################
roadfines.xes with inductive
	particle: 100
	thresholds: [0.4, 0.35, 0.3, 0.25, 0.2, 0.15, 0.1]
	emd: 0.20334629945175023
	Computation time: 11283.64411854744 seconds (njob:1)
##################################################

==> results/roadfines.txt <==
/usr/bin/python3.9 /home/pierre/Documents/Travail/pm4pierro/main.py 
parsing log, completed traces :: 100%|██████████| 150370/150370 [00:13<00:00, 11514.10it/s]
100%|██████████| 20/20 [36:24<00:00, 109.22s/it]
# level 0.99 | width 0.1 #
	 Average/Max/Min Number of Runs: 20362.6 - 48853 - 4631
	 Average/Max/Min EMD between the unfolding language and the simulation language of the net: 0.023245812093125432 - 0.04445533692785073 - 0.009234196960650427
	 Average/Max/Min Execution Time: 0.6204877018928527 - 1.3652515411376953 - 0.27700352668762207
# level 0.99 | width 0.01 #
	 Average/Max/Min Number of Runs: 1466104.1 - 2001586 - 370334
	 Average/Max/Min EMD between the unfolding language and the simulation language of the net: 0.002774888636507895 - 0.006466311446600526 - 0.001353949941750211
	 Average/Max/Min Execution Time: 29.02444248199463 - 50.544081926345825 - 6.715488433837891
# level 0.99 | width 0.001 #
	 Average/Max/Min Number of Runs: 2000780.75 - 2001675 - 2000045
	 Average/Max/Min EMD between the unfolding language and the simulation language of the net: 0.002457712614832911 - 0.005436050272900105 - 0.0008218624780999997
	 Average/Max/Min Execution Time: 39.79305754899978 - 56.616098403930664 - 33.69578266143799
# level 0.99 | width 0.0001 #
	 Average/Max/Min Number of Runs: 2000706.85 - 2001580 - 2000073
	 Average/Max/Min EMD between the unfolding language and the simulation language of the net: 0.002348161498842879 - 0.004763891543151165 - 0.0007640848271001054
	 Average/Max/Min Execution Time: 39.64552001953125 - 58.17406749725342 - 33.68724536895752
